Geometric explanation of the rich-club phenomenon in complex networks

The rich club organization (the presence of highly connected hub core in a network) influences many structural and functional characteristics of networks including topology, the efficiency of paths and distribution of load. Despite its major role, the literature contains only a very limited set of models capable of generating networks with realistic rich club structure. One possible reason is that the rich club organization is a divisive property among complex networks which exhibit great diversity, in contrast to other metrics (e.g. diameter, clustering or degree distribution) which seem to behave very similarly across many networks. Here we propose a simple yet powerful geometry-based growing model which can generate realistic complex networks with high rich club diversity by controlling a single geometric parameter. The growing model is validated against the Internet, protein-protein interaction, airport and power grid networks.

==> response_letter/response.txt <==
Dear Ginestra Bianconi,

Thank you very much for reviewing our manuscript. We are also grateful
to the reviewers for their helpful comments. 
In the revised version of the manuscript we have addressed all
reviewers' comments and concerns. The main changes are:

1) We have added a clarifying sentence about the initial phase of the
model, i.e. when the number of nodes is less than $m$. The pseudocode
in Fig. 2a is also updated and contains clear instructions for this
case.

2) Fig. 7 is updated and the mistake with the dashed line is resolved. 

Looking forward to your feedback.

Sincerely,

The authors.

> Dear Dr Gulyás,
>
> Your manuscript entitled "Geometric explanation of the rich-club
> phenomenon in complex networks" has now > been reviewed, and the
> reviewer comments are appended below. You will see that, while they
> find your work of interest, they have raised points that need to be
> addressed before we can make a decision on publication.

> We therefore invite you to revise and resubmit your manuscript,
> taking into account the points raised. At the same time, we ask that
> you ensure your manuscript complies with our format requirements
> explained in full at http://www.nature.com/srep/authors/submit.html.

> SUBMISSION INFORMATION FOR REVISED PAPERS:

> In order to process your paper, we will require the following to be
> included upon submission of your revised manuscript:

> * A cover letter describing your response to our editorial requests.

> * A point-by-point response to any issues raised by our referees.

> * The revised version of your text as a Word or TeX/LaTeX file.

> * The revised version of any Supplementary Information, submitted as one PDF file if possible.

> At this stage, please also ensure that you have replaced your
> initial-submission image files with production quality figures. These
> should be supplied at 300 dpi resolution for .jpeg and .tiff or as
> .eps files. Figures should not include Figure number labels in the
> image (guidelines:
> http://www.nature.com/srep/authors/submit.html#figures-for-publication).

> We hope to receive your revised paper within four weeks. If you
> cannot send it within this time, please let us know so that we can
> close your file. In this event, we will still be happy to reconsider
> your paper at a later date as long as you haven’t submitted similar
> or related work elsewhere in the meantime.

> NPG offers an open access support service to make it easier for our
> authors to discover and apply for APC funding. For further
> information please visit
> http://www.nature.com/authors/open_access/funding.html

> We look forward to hearing from you soon.

> Best regards,

> Ginestra Bianconi
> Editorial Board Member
> Scientific Reports



==> response_letter/reviewer.txt <==
Dear Ginestra Bianconi,

Please find our responses below to the points raised by the
reviewers.

Sincerely,

The authors.


>Reviewer comments:

>Reviewer #1 (Technical Comments to the Author):


> The geometrical method is novel and of interest. It can be applied to
> the generation of rich-clubs with just one parameter. It creates a
> new method that can be expanded to model the creation of the
> rich-club in systems like the development of the neural connections
> of the C.elegans.

> Reviewer #1 (Remarks to the Author):

> Review of the paper

> Geometric explanation of the rich-club phenomenon in complex networks.

> The paper presents a geometric-based growth model which generates
> networks with different connectivity densities between the well
> connected nodes (rich-club coefficient) by varying only one
> parameter. The model can produce networks with similar rich-club as
> real networks.

> The growth model to generate the rich-club presented is novel and of
> interest. The paper is clearly written.

Thank you.

> My concerns are with some of
> the presentation of the material, which are the following
>
> In figure 2 the pseudocode describing the algorithm looks
> incomplete. The parameter m is never used in the algorithm so it is
> not clear that for every new node, m new links are generated. It is
> also not clear how the algorithm starts, for example if at the
> beginning there are less than m nodes, then it is not possible to
> establish m new links (unless multi-links are allowed).

Parameter m is used in the algorithm, in the 7th line ("for j in
closest m nodes to i in V do") of the pseudocode in Fig. 2a. However,
we absolutely agree, that it is hard to notice it in the submitted
version. In the revised version we emphasized where m is in the
algorithm by using italics. For making clear how the process starts we
have changed a line in the first paragraph of the results section from
this:

"When adding a new node, it selects the $m$ closest nodes
already residing on the disk."

to this:

When adding a new node, it selects the $m$ closest nodes already
residing on the disk (if there are less than $m$ nodes on the disk
then it selects all of them),

and changed the 7th line of the pseudocode to this:

for j in closest max(m,|V|) nodes to i in V do.

> In figure 7(b) the power grid results are presented with a continuous
> line and its legend with a dashed line.

Thanks for pointing this, Fig. 7 is fixed in the revised version.

> Also I have a suggestion but leave the decision to include it or not
> to the authors. The rich-club is related to the degree-degree
> correlation, it would be of interest to the readers to show if their
> model can generate assortative or dissasortative networks, or to show
> if the assortativity of a real network is well approximated with their
> method.

Our intuition says that there should be a correlation between the
rich-club structure and the degree-degree correlations (or
assortativity). We have computed the degree assortativity of our T=12,
T=30 and T=100 networks which gave -0.0656m, -0.0558 and -0.055665
respectively (the PPI, Internet and airport networks have values of
-0.08722986, -0.1919712 and -0.120711 respectively, but they are very
different in size so it is difficult to compare). This somewhat
confirms the intuition in the sense that the T=12 networks are more
disassortative than the T=100 counterparts, as their hubs are
connected through bridges. However, our simulations hint that the
model in its current form cannot generate networks with positive
assortativity. In this respect the rich-club structure seems to have
clear, but not fundamental effect on the assortativity score of
networks. An interesting future direction would be to generalize the
model to generate both assortative and disassortative networks
(e.g. by changing the computation of effective distance).

